Deceived by Immersion: A Systematic Analysis of Deceptive Design in Extended Reality

The well-established deceptive design literature has focused on conventional user interfaces. With the rise of extended reality (XR), understanding deceptive design's unique manifestations in this immersive domain is crucial. However, existing research lacks a full, cross-disciplinary analysis that analyzes how XR technologies enable new forms of deceptive design. Our study reviews the literature on deceptive design in XR environments. We use thematic synthesis to identify key themes. We found that XR's immersive capabilities and extensive data collection enable subtle and powerful manipulation strategies. We identified eight themes outlining these strategies and discussed existing countermeasures. Our findings show the unique risks of deceptive design in XR, highlighting implications for researchers, designers, and policymakers. We propose future research directions that explore unintentional deceptive design, data-driven manipulation solutions, user education, and the link between ethical design and policy regulations.

==> readme.txt <==
Our Manuscript uses the following file organization structure:

***1. Main File:***

a) 00-MainManuscript.tex: This file contains the entire manuscript with sections, tables, and images integrated using the \input{} command.


***2. "Sections" Folder:***

a) This folder holds the individual sections of the manuscript, named sequentially with their corresponding title (e.g., 01-abstract.tex, 02-introduction.tex).

b) 98-commands.tex: This file contains any custom LaTeX packages used throughout the manuscript.

c) 99-references.bib: This file holds all the bibliographic references used in the manuscript.


***3. Tables Folder:***

a) This folder stores all tables used in the manuscript.


***4. Figures Folder:***

a) This folder contains all figures used in the manuscript. Figures are provided in high-resolution PDF format for optimal quality.

b)Note: Separate PNG versions of the figures are uploaded to the submission system "Other" designation.
